On the connected (sub)partition polytope

Let $k$ be a positive integer and let $G$ be a graph with $n$ vertices. A connected $k$-subpartition of $G$ is a collection of $k$ pairwise disjoint sets (a.k.a. classes) of vertices in $G$ such that each set induces a connected subgraph. The connected $k$-subpartition polytope of $G$, denoted by $\poly(G,k)$, is defined as the convex hull of the incidence vectors of all connected $k$-subpartitions of $G$. Many applications arising in off-shore oil-drilling, forest planning, image processing, cluster analysis, political districting, police patrolling, and biology are modeled in terms of finding connected (sub)partitions of a graph. This study focuses on the facial structure of~$\poly(G,k)$ and the computational complexity of the corresponding separation problems. We first propose a set of valid inequalities having non-zero coefficients associated with a single class that extends and generalizes the ones in the literature of related problems, show sufficient conditions for these inequalities to be facet-defining, and design a polynomial-time separation algorithm for them. We also devise two sets of inequalities that consider multiple classes, prove when they define facets, and study the computational complexity of associated separation problems. Finally, we report on computational experiments showing the usefulness of the proposed inequalities.

==> runtime-random-data.csv <==
341.72,351.53,74.62,128.51
901.51,901.51,741.41,901.02
817.1,793.85,128.5,74.9
129.83,128.7,2.9,28.43
3.99,3.67,2.53,20.68
174.63,170.29,443.45,142.18
211.5,209.09,3.39,173.04
0.15,0.13,4.13,3.85
0.16,0.14,1.65,16.9
0.22,0.2,22.87,0.15
93.77,47.76,15.27,85.56
0.09,0.07,6.58,5.15
0.31,0.27,0.22,5.05
0.14,0.13,0.1,0.09
0.58,0.43,1.02,0.09
24.95,24.44,19.07,2.68
258.5,256.02,297.69,673.79
0.14,0.12,5.5,11.79
4.13,3.76,59.86,8.93
0.13,0.13,3.93,1.88
901.4,901.31,901.05,865.18
901.12,902.46,901.06,901.1
307.55,305.12,71.79,4.46
5.68,5.62,10.67,27.36
2.65,2.34,0.26,5.81
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.02,0.02,0.02,0.02
0.04,0.04,0.05,0.13
0.04,0.04,0.04,0.04
0.14,0.13,0.12,0.08
0.11,0.11,0.11,0.08
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.02
0.02,0.02,0.02,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.02,0.02,0.02,0.02
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01


==> runtime-random-sparse-data.csv <==
5.16,0.85,12.88,11.15
22.92,58.48,55.37,114.34
901.58,901.02,901.02,901.06
12.81,41.09,40.52,30.53
1.1,0.81,0.79,4.29
0.7,2.4,11.98,10.46
12.48,27.24,92.25,85
141.25,86.9,124.98,330.3
4.22,3.23,4.69,6.23
0.09,0.09,0.29,1.06
2.02,16.69,5.06,16.01
64.49,77.52,77.3,92.75
127.36,480.55,902.04,901.2
11.89,10.87,18.73,16.67
1.27,0.89,1.52,2.15
0.59,3.05,20.95,22.48
13.43,32.63,95.72,178.54
79.43,901.41,901.03,901.13
154.69,901.9,902.72,901.09
51.25,69.73,108.52,103.43
0.6,0.49,2.67,9.11
15.99,13.31,35.54,60.47
13.37,13.99,7.67,9.07
0.4,0.31,0.62,4.84
0.05,0.06,0.14,0.23
17.86,457.87,901.08,901.02
166.85,425.45,901.23,901.28
901.95,901.05,901.06,901.64
21.32,902.22,177.92,109.96
10.13,8.81,12.85,26.21
84.02,79.56,78.7,45.4
279.45,356.95,247.81,355.63
260.32,256.04,220.55,594.41
93.34,89.84,367.19,149.71
4.01,3.6,3.79,107.27
60.5,160.58,901.09,901.16
901.09,901.83,901.66,901.01
901.6,902.97,901.26,901.22
902.59,903.18,901.12,901.26
901.33,902.87,901.51,901.22
68.01,67.19,851.87,901.06
527.37,516.84,901.67,901.3
901.8,901.41,901.59,901.04
112.35,110.29,255.14,107.13
8.38,7.95,7.51,30.61
95.5,404.13,901.23,868.12
901.79,901.68,901.36,901.2
902.5,901.39,903.04,901.6
422.86,418.43,144.34,310.88
59.13,55.79,44.56,35.43
339.91,339.31,88.4,392.19
901.38,901.47,491.34,578.42
106.55,105.28,223.28,577.27
150.46,148.23,59.62,11.11
8.08,7.39,15.07,11.82
901.22,901.02,901.27,901.04
901.01,901.32,901.45,901.06
902.47,901.21,901.61,579.57
901.13,901.89,902.55,901.96
394.21,388.21,156.51,421.62
20.08,19.65,4.27,2.64
0.06,0.07,0.04,3.79
0.15,0.14,0.12,0.09
198.55,205.68,0.15,0.29
4.81,4.29,5.15,3.72
578.77,575.38,62.26,297.76
489.72,486.91,162.33,4.26
2.83,2.63,6.58,0.22
0.17,0.17,0.21,9.63
0.22,0.17,3.62,15.62
901.01,901.01,510.55,833.84
901.46,901.06,901.38,901.21
901.17,901.18,590.16,623.34
99.63,97.03,154.47,34.5
8.92,8.27,6.31,6.83
3.38,3.13,3.07,2.72
0.03,0.03,2.2,4.57
0.08,0.08,0.1,8.34
0.45,0.36,0.34,0.07
8.47,7.98,4.14,11.51
26.76,25.86,17.26,11.07
4.07,3.8,5.21,2.82
0.15,0.14,3.2,2.77
0.77,0.61,0.76,32.46
0.56,0.47,1.28,5.71
901.15,325.95,316.59,158.07
340.03,901.07,901.13,360.38
176.93,174.75,116.61,85.16
901.2,902.15,86.85,27.49
12.83,12.31,18.92,7.1
0.04,0.04,3.95,0.04
6.89,6.63,6.69,4.72
16.49,15.91,6.71,9.51
15.4,15.33,11.98,12.47
2.01,1.73,3.42,0.77
0.01,0.01,0.01,0.01
0.09,0.09,0.05,0.06
0.03,0.03,0.03,0.03
0.03,0.03,0.03,0.03
0.05,0.05,0.05,0.05
339.06,333.62,69.92,124.01
901.03,901.05,729.23,901.18
774.84,767.21,126.74,73.72
125.25,122.84,2.93,27.71
4.08,3.74,2.44,20.59
173.6,171.3,444.19,142.29
212.1,210.75,3.49,174.71
0.16,0.13,4.27,4.09
0.16,0.14,1.66,17.21
0.23,0.19,22.87,0.16
94.08,47.87,15.29,86.14
0.09,0.07,6.64,5.34
0.32,0.26,0.22,5.24
0.16,0.13,0.11,0.09
0.53,0.44,1.03,0.09
25.96,24.45,19.9,2.91
259.13,255.54,300.9,674.61
0.15,0.14,5.57,12.04
4.16,3.89,60.33,9.3
0.14,0.12,3.98,1.89
901.32,901.3,901.14,867.12
901.14,902.45,901.09,901.11
311.32,305.22,70.97,4.54
5.82,5.49,10.87,27.1
2.74,2.46,0.25,5.87

